AGC 226178 and NGVS 3543: Two deceptive dwarfs towards Virgo

The two sources AGC 226178 and NGVS 3543, an extremely faint, clumpy, blue stellar system and a low surface brightness dwarf spheroidal, are adjacent systems in the direction of the Virgo cluster. Both have been studied in detail previously, with it being suggested that they are unrelated normal dwarf galaxies or that NGVS 3543 recently lost its gas through ram pressure stripping, and that AGC 226178 formed from this stripped gas. However, with HST ACS imaging we demonstrate that the stellar population of NGVS 3543 is inconsistent with being at the distance of the Virgo cluster, and that it is likely a foreground object at approximately 10 Mpc. Whereas the stellar population of AGC 226178 is consistent with it being a very young (10-100 Myr) object in the Virgo cluster. Through a re-analysis of the original ALFALFA HI detection we show that AGC 226178 likely formed from gas stripped from the nearby dwarf galaxy VCC 2034, a hypothesis strengthened by the high metallicity measured with MUSE VLT observations. However, it is unclear whether ram pressure or a tidal interaction is responsible for stripping the gas. AGC 226178 is one of at least five similar objects now known towards Virgo. These objects are all young and unlikely to remain visible for over ~500 Myr, suggesting that they are continually produced in the cluster.

==> referee_reply.txt <==
Reviewer's Comments:
The manuscript presents a comprehensive analysis and interpretation of the AGC226178 - NGVS3543 pair and galaxies in their vicinity, using new data with the Hubble Space Telescope and VLT/MUSE, and re-analyzing HI data.
The results are important, interesting, and timely. The nature of this long-studied system contributes to our understanding of the formation of low-mass galaxies in clusters and the authors did an excellent job putting their results in context with the big picture.
The paper is very well-written and past studies are appropriately cited.
I'm happy to recommend this paper for publication in ApJ Letters after the authors will address a few questions/suggestions as detailed below.

Section 2.1 - HST Observations
I would suggest listing the parameter choices (especially the FitSky, RAper, and Force1 parameters) made in the DOLPHOT run. In my experience, various parameter selections matter a great deal and impact the photometry quite a lot. It will be useful for the reproducibility of the results and as a reference for future studies that target similar objects with HST/ACS.

Another missing information is whether any (and what) quality cuts were applied to the DOLPHOT catalog (e.g. given the S/N, object-type, sharpness parameter, etc.). Some examples can be found in Shen et al. 2021 (arxiv: 2104.03319) or Anand et al. 2021 (arxiv: 2108.00007).
Figure 2
It would be very useful to include labels for AGC226178, NGVS3543, and the VCCs, in the two top panels and bottom right panel of Figure 2.
TRGB distance to NGVS3543
Did the authors try to measure the TRGB distance to NGVS3543? That is to plot the I-band (F814W) luminosity function and edge detection response. If the galaxy is indeed at 7 Mpc, as indicated by the artificial CMD, the TRGB should in theory be resolved and detected at ~25 mags. I would be happy to see the LF and edge detection response derived by the authors. Staring at the CMD, I suspect that such detection will be possible with the data in hand.

Among other reasons mentioned by the author, pinning down the accurate distance is also important for understanding what quenched NGVS3543, i.e., whether it was quenched by environmental processes or by an internal process such as feedback. This is a relevant point that the authors can consider adding to the discussion.

Data Editor's review:
One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

Per the AAS software policy, https://journals.aas.org/policy-statement-on-software/, the authors should modify their AASTeX v6+ manuscript to highlight the code they used (both cited and unmentioned in the current text) with the new \software command, e.g.

\software{CASA (McMullin et al. 2007), SoFiA (Serra et al. 2014, 2015), astropy (The Astropy Collaboration 2013, 2018), Photutils (Bradley et al. 2019), PARSEC (Bressan et al. 2012), APLpy (Robitaille and Bressert, 2012)} 



#####################################################################################

The authors thank the referee for their constructive comments on the manuscript. These have now been addressed as described below. We have included a difference pdf to help identify all the changes in the manuscript since the previous submission. However, the changes to Section 4.3 are extensive enough that we suggest that the referee treats this as an entirely new section.

Referee comment: I would suggest listing the parameter choices (especially the FitSky, RAper, and Force1 parameters) made in the DOLPHOT run. In my experience, various parameter selections matter a great deal and impact the photometry quite a lot. It will be useful for the reproducibility of the results and as a reference for future studies that target similar objects with HST/ACS.

Response: We have added the following footnote. "DOLPHOT was run with the following parameters: FitSky=1, RAper=4, Force1=0, Align=4, AlignIter=3, ACSuseCTE=1, and standard values of all other parameters."


Referee comment: Another missing information is whether any (and what) quality cuts were applied to the DOLPHOT catalog (e.g. given the S/N, object-type, sharpness parameter, etc.).

Response: The following sentences have been added. "To select stars from the resulting DOLPHOT catalog we selected all type 1 and 2 (point-like) objects with magnitude uncertainties of less than 0.3 (in both filters) and no photometry flags. We set a crowding limit of 1 mag in the two filters combined, enforced a combined absolute sharpness value of less than $\sqrt{0.075}$, and finally a roundness threshold of less than 1 in both filters."


Referee comment: It would be very useful to include labels for AGC226178, NGVS3543, and the VCCs, in the two top panels and bottom right panel of Figure 2.

Response: All three panels have been labeled as suggested.


Referee comment: Did the authors try to measure the TRGB distance to NGVS3543?

Response: We have attempted to measure the TRGB as suggested by the referee. This revealed that our previous estimate of the distance to NGVS3543 was likely a slight underestimate. It appears that the stars in the CMD that we had previously assumed were RGB stars are in fact likely AGB stars above (brighter than) the true TRGB. Unfortunately, when we attempted a TRGB measurement it did not reliably converge, probably due to the paucity of stars and the proximity of the TRGB to the completeness limit, however the most consistent value appears to be F814W~26.15. This corresponds to a distance of ~11.25 Mpc. Given the considerable uncertainties this likely indicates that NGVS3543 is associated with VCC2037 at ~10 Mpc. 

We also found that the (assumed) AGB stars at ~25 mag were considerably more concentrated in their distribution than the TRGB stars at ~26 mag, and have therefore expanded the region used to produce the CMD of NGVS3543 in order to incorporate more of the latter. We note that across the whole FoV of ACS these RGB stars are still very much concentrated around NGVS3543. The tighter concentration of AGB stars (relative to RGB stars) explains why in the previous CMD it appeared as if the TRGB could be closer to F814W=25; we were unknowingly preferentially selecting AGB stars over RGB stars because of the smaller ellipse used to select stars for the CMD.

We have updated the discussion in the paper to reflect these new findings (please see the highlights in the text, primarily in section 4.3) and have opted to removed our original Figure 4 in favor of the observed luminosity function of stars in NGVS3543.


Aside from the referee's comments we were also contacted by Rhys Taylor of the WAVES project after the draft was placed on arXiv. Discussions with him revealed that a very similar HI morphology of this system exists in the WAVES data (which is slightly deeper than ALFALFA in this field). We have added a footnote stating this.


#####################################################################################

Response to data editor: The software used was cited at the end of the acknowledgments, however, a formatting issue (we believe with the aastex style file) means it is cut off the bottom of the page. Hopefully this will be fixed during the proofing stage. We have also added hyperlinks to the software urls.
